pISTA: preconditioned Iterative Soft Thresholding Algorithm for Graphical Lasso

We propose a novel quasi-Newton method for solving the sparse inverse covariance estimation problem also known as the graphical least absolute shrinkage and selection operator (GLASSO). This problem is often solved using a second-order quadratic approximation. However, in such algorithms the Hessian term is complex and computationally expensive to handle. Therefore, our method uses the inverse of the Hessian as a preconditioner to simplify and approximate the quadratic element at the cost of a more complex \(\ell_1\) element. The variables of the resulting preconditioned problem are coupled only by the \(\ell_1\) sub-derivative of each other, which can be guessed with minimal cost using the gradient itself, allowing the algorithm to be parallelized and implemented efficiently on GPU hardware accelerators. Numerical results on synthetic and real data demonstrate that our method is competitive with other state-of-the-art approaches.

==> chain0.2.dat <==
Iter    pISTA   GISTA   OBN     ALM
0.0   1506.806640625  1506.806640625  1506.806640625  1506.806640625
1.0     370.1748046875  526.728515625   370.1748046875  1506.810546875
2.0     36.2705078125   300.3798828125  38.0419921875   3061.916015625
3.0     1.443359375     179.3203125     0.7509765625    2360.8828125
4.0     0.62890625      120.4921875     0.001953125     644.671875
5.0     0.572265625     93.5205078125   -1.0    373.2548828125
6.0     0.5537109375    71.6591796875   -1.0    278.083984375
7.0     0.0146484375    34.044921875    -1.0    201.779296875
8.0     -1.0    26.45703125     -1.0    171.365234375
9.0     -1.0    19.83203125     -1.0    134.390625
10.0    -1.0    8.08203125      -1.0    118.7890625
11.0    -1.0    4.7314453125    -1.0    99.6728515625
12.0    -1.0    3.642578125     -1.0    89.2529296875
13.0    -1.0    2.736328125     -1.0    78.2705078125
14.0    -1.0    2.2294921875    -1.0    70.6669921875
15.0    -1.0    1.6982421875    -1.0    63.736328125
16.0    -1.0    1.0224609375    -1.0    57.9228515625
17.0    -1.0    0.7314453125    -1.0    53.22265625
18.0    -1.0    0.4521484375    -1.0    48.595703125
19.0    -1.0    -1.0    -1.0    45.244140625
20.0    -1.0    -1.0    -1.0    41.423828125
21.0    -1.0    -1.0    -1.0    37.5546875
22.0    -1.0    -1.0    -1.0    28.0546875
23.0    -1.0    -1.0    -1.0    26.890625
24.0    -1.0    -1.0    -1.0    19.056640625
25.0    -1.0    -1.0    -1.0    18.185546875
26.0    -1.0    -1.0    -1.0    13.212890625
27.0    -1.0    -1.0    -1.0    12.4150390625
28.0    -1.0    -1.0    -1.0    9.205078125
29.0    -1.0    -1.0    -1.0    8.4912109375
30.0    -1.0    -1.0    -1.0    6.392578125
31.0    -1.0    -1.0    -1.0    5.791015625
32.0    -1.0    -1.0    -1.0    4.4013671875
33.0    -1.0    -1.0    -1.0    3.9189453125
34.0    -1.0    -1.0    -1.0    2.9873046875
35.0    -1.0    -1.0    -1.0    2.611328125
36.0    -1.0    -1.0    -1.0    1.9794921875
37.0    -1.0    -1.0    -1.0    1.6962890625
38.0    -1.0    -1.0    -1.0    1.2705078125
39.0    -1.0    -1.0    -1.0    1.0625
40.0    -1.0    -1.0    -1.0    0.7783203125
41.0    -1.0    -1.0    -1.0    0.462890625
42.0    -1.0    -1.0    -1.0    0.154296875
43.0    -1.0    -1.0    -1.0    0.0849609375
44.0    -1.0    -1.0    -1.0    0.0205078125
45.0    -1.0    -1.0    -1.0    0.0107421875
46.0    -1.0    -1.0    -1.0    0.0029296875
47.0    -1.0    -1.0    -1.0    0.001953125
48.0    -1.0    -1.0    -1.0    1e-09

==> planar0.2.dat <==
Iter    pISTA   GISTA   OBN     ALM
0.0   1209.3935546875 1209.3935546875 1209.3935546875 1209.3935546875
1.0     531.65625       564.6279296875  531.65625       1209.3974609375
2.0     218.82421875    405.0087890625  255.0341796875  8208.3974609375
3.0     64.2587890625   255.5341796875  111.66015625    5091.724609375
4.0     15.3232421875   224.611328125   58.517578125    2060.1611328125
5.0     7.1728515625    195.9482421875  33.1123046875   1705.08203125
6.0     1.470703125     88.1064453125   14.4404296875   1263.78515625
7.0     0.6708984375    73.1728515625   10.4560546875   1024.5791015625
8.0     0.2978515625    62.2802734375   6.4755859375    842.88671875
9.0     0.150390625     48.712890625    0.5615234375    724.7177734375
10.0    0.0888671875    41.2587890625   0.0615234375    638.732421875
11.0    0.0595703125    37.841796875    0.00390625      569.5302734375
12.0    -1.0    28.982421875    -1.0    519.8583984375
13.0    -1.0    23.6162109375   -1.0    474.982421875
14.0    -1.0    21.4775390625   -1.0    443.009765625
15.0    -1.0    18.41015625     -1.0    411.6513671875
16.0    -1.0    17.2021484375   -1.0    389.5888671875
17.0    -1.0    16.00390625     -1.0    366.302734375
18.0    -1.0    14.2841796875   -1.0    350.28515625
19.0    -1.0    13.2314453125   -1.0    332.109375
20.0    -1.0    10.4150390625   -1.0    319.9697265625
21.0    -1.0    9.0234375       -1.0    282.9443359375
22.0    -1.0    7.94140625      -1.0    267.0224609375
23.0    -1.0    4.7373046875    -1.0    235.49609375
24.0    -1.0    4.2490234375    -1.0    223.0322265625
25.0    -1.0    3.865234375     -1.0    202.2724609375
26.0    -1.0    2.8935546875    -1.0    191.98828125
27.0    -1.0    2.60546875      -1.0    177.0185546875
28.0    -1.0    2.1826171875    -1.0    168.0458984375
29.0    -1.0    1.96484375      -1.0    156.66796875
30.0    -1.0    1.7958984375    -1.0    148.7490234375
31.0    -1.0    1.5498046875    -1.0    139.736328125
32.0    -1.0    1.20703125      -1.0    132.7578125
33.0    -1.0    1.0576171875    -1.0    125.3779296875
34.0    -1.0    0.9384765625    -1.0    119.23828125
35.0    -1.0    0.7158203125    -1.0    113.0419921875
36.0    -1.0    0.6357421875    -1.0    107.638671875
37.0    -1.0    0.5927734375    -1.0    102.333984375
38.0    -1.0    0.548828125     -1.0    97.5654296875
39.0    -1.0    0.408203125     -1.0    92.958984375
40.0    -1.0    0.30859375      -1.0    88.7373046875
41.0    -1.0    0.2041015625    -1.0    78.64453125
42.0    -1.0    0.181640625     -1.0    69.099609375
43.0    -1.0    0.1689453125    -1.0    60.4169921875
44.0    -1.0    0.1552734375    -1.0    53.1640625
45.0    -1.0    0.1162109375    -1.0    46.9619140625
46.0    -1.0    0.10546875      -1.0    41.5732421875
47.0    -1.0    0.0966796875    -1.0    36.88671875
48.0    -1.0    0.0869140625    -1.0    32.7529296875
49.0    -1.0    0.0810546875    -1.0    29.1142578125
50.0    -1.0    -1.0    -1.0    25.8916015625
51.0    -1.0    -1.0    -1.0    23.0419921875
52.0    -1.0    -1.0    -1.0    20.5107421875
53.0    -1.0    -1.0    -1.0    18.265625
54.0    -1.0    -1.0    -1.0    16.2734375
55.0    -1.0    -1.0    -1.0    14.505859375
56.0    -1.0    -1.0    -1.0    12.939453125
57.0    -1.0    -1.0    -1.0    11.548828125
58.0    -1.0    -1.0    -1.0    10.31640625
59.0    -1.0    -1.0    -1.0    9.224609375
60.0    -1.0    -1.0    -1.0    8.2568359375
61.0    -1.0    -1.0    -1.0    6.4990234375
62.0    -1.0    -1.0    -1.0    4.8994140625
63.0    -1.0    -1.0    -1.0    3.5107421875
64.0    -1.0    -1.0    -1.0    2.4833984375
65.0    -1.0    -1.0    -1.0    1.7509765625
66.0    -1.0    -1.0    -1.0    1.2177734375
67.0    -1.0    -1.0    -1.0    0.826171875
68.0    -1.0    -1.0    -1.0    0.5419921875
69.0    -1.0    -1.0    -1.0    0.3427734375
70.0    -1.0    -1.0    -1.0    0.212890625
71.0    -1.0    -1.0    -1.0    0.1298828125
72.0    -1.0    -1.0    -1.0    0.0771484375
73.0    -1.0    -1.0    -1.0    0.044921875
74.0    -1.0    -1.0    -1.0    0.0244140625
75.0    -1.0    -1.0    -1.0    0.0126953125
76.0    -1.0    -1.0    -1.0    0.0068359375
77.0    -1.0    -1.0    -1.0    0.00390625
78.0    -1.0    -1.0    -1.0    0.0029296875
79.0    -1.0    -1.0    -1.0    0.0009765625
80.0    -1.0    -1.0    -1.0    0.0009765625
81.0    -1.0    -1.0    -1.0    0.0009765625
82.0    -1.0    -1.0    -1.0    1e-09

==> random0.2.dat <==
Iter    pISTA   GISTA   OBN     ALM
0.0   116.6650390625  116.6650390625  116.6650390625  116.6650390625
1.0     29.916015625    47.595703125    29.916015625    116.6689453125
2.0     0.6962890625    14.6845703125   0.609375        1126.64453125
3.0     0.1240234375    4.8564453125    0.0380859375    371.26171875
4.0     -1.0    2.455078125     -1.0    147.3837890625
5.0     -1.0    1.7978515625    -1.0    98.0283203125
6.0     -1.0    1.4072265625    -1.0    68.3974609375
7.0     -1.0    0.8251953125    -1.0    54.1162109375
8.0     -1.0    0.470703125     -1.0    42.150390625
9.0     -1.0    0.322265625     -1.0    36.2587890625
10.0    -1.0    0.2392578125    -1.0    28.1982421875
11.0    -1.0    0.1572265625    -1.0    24.8818359375
12.0    -1.0    0.0986328125    -1.0    19.7666015625
13.0    -1.0    -1.0    -1.0    17.2880859375
14.0    -1.0    -1.0    -1.0    14.072265625
15.0    -1.0    -1.0    -1.0    12.123046875
16.0    -1.0    -1.0    -1.0    10.0478515625
17.0    -1.0    -1.0    -1.0    8.54296875
18.0    -1.0    -1.0    -1.0    7.1767578125
19.0    -1.0    -1.0    -1.0    6.0458984375
20.0    -1.0    -1.0    -1.0    5.142578125
21.0    -1.0    -1.0    -1.0    3.3564453125
22.0    -1.0    -1.0    -1.0    2.470703125
23.0    -1.0    -1.0    -1.0    1.4453125
24.0    -1.0    -1.0    -1.0    1.06640625
25.0    -1.0    -1.0    -1.0    0.6806640625
26.0    -1.0    -1.0    -1.0    0.51171875
27.0    -1.0    -1.0    -1.0    0.3388671875
28.0    -1.0    -1.0    -1.0    0.2587890625
29.0    -1.0    -1.0    -1.0    0.1748046875
30.0    -1.0    -1.0    -1.0    0.134765625
31.0    -1.0    -1.0    -1.0    0.091796875
32.0    -1.0    -1.0    -1.0    0.0703125
33.0    -1.0    -1.0    -1.0    0.0478515625
34.0    -1.0    -1.0    -1.0    0.03515625
35.0    -1.0    -1.0    -1.0    0.0244140625
36.0    -1.0    -1.0    -1.0    0.01953125
37.0    -1.0    -1.0    -1.0    0.0126953125
38.0    -1.0    -1.0    -1.0    0.009765625
39.0    -1.0    -1.0    -1.0    0.0048828125
40.0    -1.0    -1.0    -1.0    0.00390625
41.0    -1.0    -1.0    -1.0    0.0009765625
42.0    -1.0    -1.0    -1.0    0.0009765625
43.0    -1.0    -1.0    -1.0    1e-09
44.0    -1.0    -1.0    -1.0    1e-09
45.0    -1.0    -1.0    -1.0    1e-09
